How Optimal is Greedy Decoding for Extractive Question Answering?

Fine-tuned language models use greedy decoding to answer reading comprehension questions with relative success. However, this approach does not ensure that the answer is a span in the given passage, nor does it guarantee that it is the most probable one. Does greedy decoding actually perform worse than an algorithm that does adhere to these properties? To study the performance and optimality of greedy decoding, we present exact-extract, a decoding algorithm that efficiently finds the most probable answer span in the context. We compare the performance of T5 with both decoding algorithms on zero-shot and few-shot extractive question answering. When no training examples are available, exact-extract significantly outperforms greedy decoding. However, greedy decoding quickly converges towards the performance of exact-extract with the introduction of a few training examples, becoming more extractive and increasingly likelier to generate the most probable span as the training set grows. We also show that self-supervised training can bias the model towards extractive behavior, increasing performance in the zero-shot setting without resorting to annotated examples. Overall, our results suggest that pretrained language models are so good at adapting to extractive question answering, that it is often enough to fine-tune on a small training set for the greedy algorithm to emulate the optimal decoding strategy.

==> TODO.txt <==
* Exact Match?
*** We might want to mention that the problem is extractive, and therefore EM should give exact-extract a bigger gap.

* fig 1 make real pdf with text elements
* shape up graphics in general + captions
* abstract - compress
* zero-shot error analysis to see how greedy is good/bad 
* How we measure exactness. See https://tau-nlp.slack.com/archives/G01EWQ0EF8B/p1628683655142500.
* I'm missing a point like <greedy is even closer to EE than we thought, given 50% of its `mistakes' are answers are essentially correct>



Done:
* Table 4 make into 2 graphs 
* mistakes types and subtypes + examples
* change plot to SearchQA (right) and newsQA (left)
* change oredr of datasets to as in splinter table (make sure squad is first) and in chapter 4
* error analysis - write a conceptual paragraph on how these mistakes can be precieved as real errors or on the other hand a real legit answer with some leg in the text. stress that infusion is not hellusination (reference papers).
* update numbers in all tables (automatically!)
* link to code
* change the concept of chapter 6
* restructure 7 to why exact-extract outperform and why greedy outperforms exact-extract.
* appendices

****


* add to footnote 3: in the context of extractive QA exactness we define exact to be over all span of sequence tokens.


T5 absolute positional exist?
- try with no bound on max length
- show evidence to decoder models being great at the QA task (T5, UnifiedQA?), claim that pretraining fits the task hence its an interesting archtecture to look at.
